ActWithin: Bounding Wrong-Payment Risk in Delegated Payment Batches

A delegated payment agent can hold valid rights for incompatible revisions of a batch. We study the window in which the selected revision cannot be verified by the execution deadline. For batches that permit every subset of up to q revisions, ActWithin compiles the limit into a shared quota of q successful replacement payments. If approved plans are mutually replayable with the same observable inputs, deadlines, and resources, this quota preserves normal completion without additional approvals and minimizes worst-case wrong-payment principal for arbitrary positive amounts. A dynamic program computes its exact risk and witness. For amount-preserving recipient changes, we derive the exact risk of the tightest single amount cap on the same replacement group, provided mixed payment subsets can settle within the window. A two-phase result isolates the risk to payments due before trusted verification. Against the amount cap, an exploratory setting with 16-64 payments and one quarter of positions revisable yields aggregate reductions of 16.23-16.88% on adapted IBM AMLSim amounts and 10.12-12.52% on an adapted controlled catalog. The 760 funded original controlled paths with constructed single-position revisions yield 2.69%. In one local MetaMask fixture, both policies complete all 37 normal plans and the worst wrong debit falls from 93,962 to 81,056 test wei.

==> THIRD_PARTY_NOTICES.txt <==
IEEEtran bibliography style
============================
File: IEEEtran.bst
Version: 1.14 (2015/08/26)
Author/copyright: Copyright (c) 2003-2015 Michael Shell; original contributor credits retained in the file.
License: LaTeX Project Public License (LPPL), version 1.3, as stated in the original file header.
Official package: https://ctan.org/pkg/ieeetran
Retrieved from CTAN's TUG server:
https://tug.ctan.org/macros/latex/contrib/IEEEtran/bibtex/IEEEtran.bst
Retrieved on: 2026-11-20
Size: 57,748 bytes
SHA-256: 314f0ece704568faf827011bac498650691b2b5ee06320720830e782416d5a5f

The file is redistributed unchanged, with all copyright, contribution, support, and license notices intact. It supplies the IEEEtran bibliography style already requested by main.tex; no substitute style was introduced.

The supplied IEEEtran.cls remains the original class file from the user's source package; its notices and licensing are retained in that file.

